On structure of topological entropy for tree-shift of finite type

This paper deals with the topological entropy for hom Markov shifts $\mathcal{T}_M$ on $d$-tree. If $M$ is a reducible adjacency matrix with $q$ irreducible components $M_1, \cdots, M_q$, we show that $h(\mathcal{T}_{M})=\max_{1\leq i\leq q}h(\mathcal{T}_{M_{i}})$ fails generally, and present a case study with full characterization in terms of the equality. Though that it is likely the sets $\{h(\mathcal{T}_{M}):M\text{ is binary and irreducible}\}$ and $\{h(\mathcal{T}_{X}):X\text{ is a one-sided shift}\}$ are not coincident, we show the two sets share the common closure. Despite the fact that such closure is proved to contain the interval $[d \log 2, \infty)$, numerical experiments suggest its complement contain open intervals.

==> figures/graph_2.tikz <==
\tikzstyle{black_black_node}=[fill=black, draw=black, shape=circle]
\tikzstyle{red_red_node}=[fill=red, draw=red, shape=circle]
\tikzstyle{blue_blue_node}=[fill=blue, draw=blue, shape=circle]
\tikzstyle{green_green_node}=[fill=green, draw=green, shape=circle]
\tikzstyle{black_none_rectangle}=[fill=none, draw=black, shape=rectangle]
\tikzstyle{red_none_rectangle}=[fill=none, draw=red, shape=rectangle]
\tikzstyle{blue_none_rectangle}=[fill=none, draw=blue, shape=rectangle]
\tikzstyle{green_none_rectangle}=[fill=none, draw=green, shape=rectangle]
\tikzstyle{stealth_arrow}=[>=stealth, ->]
\tikzstyle{latex_arrow}=[->, >=latex]

\begin{tikzpicture}
		\node [style={green_green_node},label={left:\large $\mathcal{A}_1$}] (1) at (-3.5,3) {};
		\node [style={green_green_node},label={left:\large $\mathcal{A}_2$}] (2) at (-1.5,3) {};
		\node [style={red_red_node},label={left:\large $\mathcal{A}_3$}] (3) at (-3.5,1.5) {};
		\node [style={red_red_node},label={left:\large $\mathcal{A}_4$}] (4) at (-1.5,1.5) {};
		\node [style={red_red_node},label={left:\large $\mathcal{A}_5$}] (5) at (-3.5,0) {};
		\node [style={blue_blue_node},label={left:\large $\mathcal{A}_6$}] (6) at (-3.5,-1.5) {};
		\node [style={blue_blue_node},label={left:\large $\mathcal{A}_7$}] (7) at (-1.5,-1.5) {};
		\draw [style={stealth_arrow}] (1) to (3);
		\draw [style={stealth_arrow}] (2) to (4);
		\draw [style={stealth_arrow}] (3) to (7);
		\draw [style={stealth_arrow}] (3) to (5);
		\draw [style={stealth_arrow}] (4) to (7);
		\draw [style={stealth_arrow}] (5) to (6);
\end{tikzpicture}

